Using Large Language Models to Generate JUnit Tests: An Empirical Study

A code generation model generates code by taking a prompt from a code comment, existing code, or a combination of both. Although code generation models (e.g., GitHub Copilot) are increasingly being adopted in practice, it is unclear whether they can successfully be used for unit test generation without fine-tuning for a strongly typed language like Java. To fill this gap, we investigated how well three models (Codex, GPT-3.5-Turbo, and StarCoder) can generate unit tests. We used two benchmarks (HumanEval and Evosuite SF110) to investigate the effect of context generation on the unit test generation process. We evaluated the models based on compilation rates, test correctness, test coverage, and test smells. We found that the Codex model achieved above 80% coverage for the HumanEval dataset, but no model had more than 2% coverage for the EvoSuite SF110 benchmark. The generated tests also suffered from test smells, such as Duplicated Asserts and Empty Tests.

==> notes.txt <==
Research Questions

[NO] - (Maybe) Breakdown RQ1 into sub-questions for each scenario
- Maybe flip the order of RQ2 and RQ3
- RQ3 indicates we plan to show how to refactor them, we need to discuss that in the results


Methodology
Create an image with the overall methodology?

- Dataset
-> For RQ1, needs a figure with the code formatted, highlighting the prompt, functional code, signature, I/O pairs. Also, instead of prompt, better to describe in terms of context. Because the code itself becomes a context for Code GEneration.

-> For RQ2, the projects that Copilot did not work due to inter-dependencies should be a result not a methodology

-> For RQ3, that table should be expanded


Unit Test Generation

- The prompt "# write test functions " is very high-level, I think we should explore more detailed prompts



Potential criticisms:
- Python only
- mitigate: study Java? 



To discuss with Latif:
(A) Include Java (CodeNet, or the multi-language HumanEval https://github.com/amazon-science/mbxp-exec-eval)
(B) Terminology: unit test vs test cases  


Clarification questions
(1) RQ1: "we modified samples", what is a sample in here? Canonical solution or prompt? But if canonical solution, isnt the case we have multiple solutions for a prompt or is it 1-1?
(2) Test cases --> then test units
"Write test cases " 
"Write test cases " 
is too vague



INTRODUCTION

The \textit{unit test} serves as an important facet of software testing because it allows individual ``units'' of code to be tested in isolation. With the development of automated testing frameworks, such as the \textit{xUnit} collection, writing and executing unit tests has become more convenient. 
%Despite the support of these frameworks, developers often find it tedious to write effective unit tests to exposes bugs early in the software development life cycle~\cite{perscheid2012test}. \danielle{This doesn't relate to quality in terms of maintainability/readability}
However, writing quality unit tests is a non-trivial~\cite{perscheid2012test,BellerGPZ15} task. Similar to production code, unit tests often need to be read and understood by different people. The moment a developer writes a unit test, it becomes legacy code that needs to be maintained and evolve with changes in production code.  


